A photometric study of two contact binaries: CRTS J025408.1+265957 and CRTS J012111.1+272933

We performed new photometric observations for two contact binaries (i.e., CRTS J025408.1+265957 and CRTS J012111.1+272933), which were observed by the 1.0-m telescope at Xingjiang Astronomical Observatory. From our light curves and several survey data, we derived several sets of photometric solutions. We found that CRTS J025408.1+265957 and CRTS J012111.1+272933 were Aand W-type W UMa, respectively. The results imply that the spot migrates or disappears in two contact binaries, which were identified by chromospheric activity emissions (e.g. H{\alpha} emission) from LAMOST spectra. From the O-C curves, the orbital periods of two contact binaries may be increasing, which is interpreted by the mass transfer from the less massive component to the more massive one. With mass transferring, two contact binaries may evolve from the contact configurations to semi-detected ones as predicted by the theory of thermal relaxation oscillation.

==> Table3.dat <==
Title: A photometric study of two contact binaries: CRTS J025408.1+265957 and CRTS J012111.1+272933
Authors: S. Ma, J.-Z. Liu, Y. Zhang, Q.-S. Hu, G.-L. Lv
Table: Observational data of the two eclipsing binaries obtained in 2020
================================================================================
--------------------------------------------------------------------------------
   Bytes  Format  Units   Label            Explanations
---------------------------------------------------------------------------------------
   1-  5  A5      ---     Name             Binary designation
   7- 16  A10     ---     Date             The observation date
  18- 29  F12.8   d       HJD-B(-2459000)  Heliocentric Julian Date of B band observation             
  31- 35  F5.3    mag     delBmag          Differential B band magnitude                              
  37- 48  F12.8   d       HJD-V(-2459000)  Heliocentric Julian Date of V band observation             
  50- 54  F5.3    mag     delVmag          Differential V band magnitude                              
  56- 67  F12.8   d       HJD-R(-2459000)  Heliocentric Julian Date of R band observation             
  69- 73  F5.3    mag     delRmag          Differential R band magnitude                              
  75- 86  F12.8   d       HJD-I(-2459000)  Heliocentric Julian Date of I band observation             
  88- 92  F5.3    mag     delRmag          Differential I band magnitude
--------------------------------------------------------------------------------------
J0254 2020-11-06 160.05716497 1.967 160.05893583 1.950 160.06250069 1.953 160.06075295 1.881
                 160.06419049 2.104 160.06641269 2.005 160.06995442 1.931 160.06821825 1.861
                 160.07164422 1.991 160.07375073 1.898 160.07730396 1.768 160.07556791 1.755
                 160.07899382 1.846 160.08122764 1.748 160.08479250 1.632 160.08304476 1.593
                 160.08648230 1.693 160.08880869 1.615 160.09236198 1.521 160.09061424 1.485
                 160.09405179 1.582 160.09621617 1.504 160.09978102 1.429 160.09803328 1.384
                 160.10147083 1.504 160.10360045 1.442 160.10715369 1.374 160.10540607 1.334
                 160.10884355 1.449 160.11096162 1.397 160.11451491 1.338 160.11277874 1.279
                 160.11621628 1.413 160.11846166 1.358 160.12202652 1.301 160.12027884 1.247
                 160.12372794 1.364 160.12549875 1.328 160.12904042 1.282 160.12730431 1.232
                 160.13074185 1.335 160.13251265 1.307 160.13606595 1.259 160.13432983 1.221
                 160.13776737 1.336 160.13954974 1.290 160.14309147 1.249 160.14135536 1.203
                 160.14480440 1.311 160.14657527 1.274 160.15012856 1.251 160.14839239 1.202
                 160.15182993 1.313 160.15361236 1.291 160.15715409 1.272 160.15541792 1.215
                 160.15885546 1.353 160.16063789 1.310 160.16417956 1.292 160.16244344 1.233
                 160.16588098 1.362 160.16765185 1.339 160.17150603 1.328 160.16976985 1.251
                 160.17320781 1.394 160.17497826 1.370 160.17853150 1.353 160.17679538 1.289
                 160.18023341 1.441 160.18218892 1.411 160.18574221 1.401 160.18399448 1.338
                 160.19445754 1.585 160.18921474 1.480 160.19276774 1.482 160.19102000 1.404
                 160.20194602 1.728 160.19641403 1.578 160.20024466 1.603 160.19850848 1.506
                 160.20989751 1.920 160.20389052 1.726 160.20819603 1.773 160.20645997 1.682
                 160.21801095 2.098 160.21183038 1.897 160.21630958 1.936 160.21457341 1.840
                 160.22518692 2.057 160.21995538 2.047 160.22349705 1.984 160.22176094 1.907
                 160.23314991 1.898 160.22714297 1.976 160.23144854 1.819 160.22972393 1.781
                 160.24075463 1.721 160.23551145 1.785 160.23905318 1.648 160.23731660 1.635
                 160.24793060 1.593 160.24269863 1.646 160.24624025 1.535 160.24449257 1.498
                 160.27364783 1.398 160.28244422 1.333 160.26729364 1.361 160.28426134 1.235
                 160.28067335 1.406 160.28948131 1.311 160.27898404 1.300 160.29129843 1.210
                 160.28769888 1.355 160.29650677 1.282 160.28599745 1.279 160.29832395 1.194
                 160.29472440 1.349 160.30353230 1.297 160.29303460 1.267 160.30534947 1.194
                 160.30174987 1.331 160.31074301 1.310 160.30006013 1.233 160.31254857 1.227
                 160.30878702 1.326 160.31778010 1.322 160.30708553 1.259 160.31958566 1.229
                 160.31599767 1.345 160.33099775 1.387 160.31428474 1.274 160.33279174 1.290
                 160.32921532 1.424 160.33893762 1.436 160.32133340 1.300 160.34074323 1.343
                 160.33716675 1.464 160.34595158 1.512 160.33452786 1.362 160.34776870 1.428
                 160.34418071 1.512 160.35297704 1.601 160.34247935 1.420 160.35479422 1.519
                 160.35120624 1.629 160.36002569 1.727 160.34950487 1.508 160.36184287 1.665
                 160.36528041 1.884 160.36706284 1.884 160.36357893 1.737 160.36887996 1.810
                 160.37231744 2.056 160.37409987 2.004 160.37061607 1.873 160.37591705 1.895
                 160.37935459 2.072 160.38113701 1.996 160.37765310 1.939 160.38295407 1.833
                 160.38638011 1.940 160.38816242 1.846 160.38469025 1.881 160.38997960 1.680
                 160.39341714 1.804 160.39518794 1.727 160.39171571 1.713 160.39700512 1.577
                 160.40045416 1.605 160.40222509 1.569 160.39874123 1.576 160.40404215 1.491
                 160.40749131 1.589 160.40926212 1.508 160.40578989 1.524 160.41107929 1.402
                 160.41452834 1.461 160.41629920 1.434 160.41281541 1.415 160.41810482 1.344
                 160.42154230 1.443 160.42331316 1.393 160.41985249 1.366 160.42513028 1.276
                 160.42856782 1.392 160.43100996 1.319 160.42686645 1.319 160.43282707 1.251
                 160.43626461 1.351 160.44428623 1.308 160.43456319 1.285 160.43863806 1.214
                 160.44208710 1.356 160.45674003 1.293 160.44038574 1.265 160.45855715 1.217
                 160.45461035 1.342                    160.46029327 1.258                   
--------------------------------------------------------------------------------------
J0254 2020-12-22 205.99502343 1.293 205.99463507 1.263 205.99708356 1.243 205.99730709 1.191
                 205.99934304 1.317 206.00204940 1.296 206.00294607 1.263 206.00401868 1.197
                 206.00540440 1.342 206.00502174 1.309 206.00751444 1.281 206.00723302 1.224
                 206.00896015 1.344 206.01118049 1.322 206.01207709 1.284 206.01314977 1.245
                 206.01477847 1.359 206.01439577 1.334 206.01688852 1.310 206.01660706 1.266
                 206.01813745 1.384 206.02035783 1.370 206.02124287 1.334 206.02230398 1.290
                 206.02355084 1.422 206.02316809 1.387 206.02566082 1.362 206.02539094 1.302
                 206.02696759 1.431 206.02918801 1.425 206.03008460 1.393 206.03114572 1.337
                 206.03239258 1.475 206.03200979 1.464 206.03451412 1.439 206.03423264 1.394
                 206.03577454 1.571 206.03800656 1.535 206.03889165 1.512 206.03995271 1.448
                 206.04187084 1.618 206.04147638 1.609 206.04398082 1.576 206.04369923 1.530
                 206.04525276 1.693 206.04746169 1.695 206.04835834 1.672 206.04941940 1.633
                 206.05066627 1.814 206.05028339 1.807 206.05277624 1.781 206.05249467 1.742
                 206.05402508 1.955 206.05906721 1.988 206.05713065 1.873 206.05819171 1.861
                 206.05945014 2.023 206.06505261 2.043 206.06156017 1.956 206.06127850 1.909
                 206.06283204 2.130 206.06787422 2.019 206.06593764 1.997 206.06699876 1.935
                 206.06825719 2.075 206.07384804 1.955 206.07036716 1.952 206.07008551 1.880
                 206.07162743 2.023 206.07664642 1.837 206.07474469 1.869 206.07578262 1.770
                 206.07702950 1.952 206.08262035 1.735 206.07913947 1.757 206.07885772 1.686
                 206.08039976 1.827 206.08545343 1.668 206.08350543 1.656 206.08456649 1.581
                 206.08583649 1.705 206.09143896 1.590 206.08794652 1.584 206.08766473 1.529
                 206.08921828 1.658 206.09426044 1.518 206.09232398 1.514 206.09338510 1.439
                 206.09464354 1.583 206.10024595 1.460 206.09676513 1.458 206.09648330 1.388
                 206.09802523 1.534 206.10307901 1.431 206.10113103 1.405 206.10219209 1.347
                 206.10346215 1.487 206.10906457 1.407 206.10557212 1.375 206.10529025 1.316
                 206.10683225 1.423 206.11189752 1.373 206.10994964 1.343 206.11101070 1.302
                 206.11228071 1.429 206.11789474 1.340 206.11440230 1.333 206.11412038 1.276
                 206.11566239 1.389 206.12070453 1.348 206.11879137 1.299 206.11985244 1.253
                 206.12111089 1.395 206.12694484 1.322 206.12320929 1.276 206.12292739 1.229
                 206.12474713 1.365 206.13044891 1.312 206.12793402 1.283 206.12899509 1.227
                 206.13025354 1.356 206.13707117 1.299 206.13295371 1.270 206.13267177 1.217
                 206.13421378 1.340 206.14044789 1.300 206.13796780 1.257 206.13902887 1.217
                 206.14027570 1.340 206.14709333 1.308 206.14295280 1.254 206.14267075 1.204
                 206.14422433 1.326 206.15011127 1.321 206.14798995 1.248 206.14905102 1.188
                 206.15032109 1.353 206.15605081 1.310 206.15260466 1.260 206.15232257 1.211
                 206.15385297 1.344 206.15888353 1.337 206.15694743 1.268 206.15800850 1.224
                 206.15927851 1.367 206.16484629 1.356 206.16137691 1.292 206.16109484 1.237
                 206.16264843 1.378 206.16766736 1.367 206.16573129 1.294 206.16680398 1.255
                 206.16805082 1.370 206.17363016 1.380 206.17016084 1.310 206.16987866 1.271
                 206.17140913 1.423 206.17645118 1.402 206.17452672 1.330 206.17558779 1.279
                 206.17683469 1.447 206.18241403 1.439 206.17894470 1.366 206.17866249 1.310
                 206.18019296 1.468 206.18522345 1.474 206.18329908 1.397 206.18437172 1.348
                 206.18560699 1.532 206.19118633 1.518 206.18772857 1.447 206.18743475 1.379
                 206.18896523 1.542 206.19440080 1.594 206.19208288 1.474 206.19314396 1.445
                 206.19479596 1.636 206.20057197 1.642 206.19689440 1.545 206.19661211 1.500
                 206.20393861 1.757 206.20355497 1.714 206.20146864 1.609 206.20252971 1.565
                 206.20748188 1.857 206.20969150 1.814 206.20606012 1.708 206.20577778 1.654
                 206.21302339 1.964 206.21262809 1.903 206.21057654 1.791 206.21163762 1.762
                 206.21649719 2.053 206.21870679 2.000 206.21513334 1.880 206.21483940 1.852
                 206.22202712 2.107 206.22162027 2.015 206.21960345 1.964 206.22066453 1.902
                 206.22550088 2.036 206.22771064 1.939 206.22411394 1.948 206.22384308 1.854
                 206.23105403 1.933 206.23065870 1.853 206.22859555 1.878 206.22965675 1.804
                 206.23453938 1.830 206.23674905 1.757 206.23315247 1.781 206.23287001 1.694
                 206.24086795 1.699 206.24047251 1.640 206.23764565 1.684 206.23884559 1.625
                 206.24448050 1.626 206.24670183 1.574 206.24310513 1.584 206.24282275 1.503
                 206.25009154 1.568 206.24970768 1.522 206.24759842 1.510 206.24865951 1.439
                 206.25366936 1.524 206.25589073 1.463 206.25220154 1.444 206.25191899 1.385
                 206.25930362 1.491 206.25891972 1.415 206.25677576 1.408 206.25783684 1.316
                 206.26282354 1.431 206.26504495 1.391 206.26141362 1.357 206.26113103 1.307
                 206.26840003 1.423 206.26799283 1.369 206.26592997 1.346 206.26699106 1.274
                 206.27210507 1.375 206.27431490 1.343 206.27059096 1.324 206.27030833 1.253
                 206.27750794 1.342 206.27712394 1.321 206.27519992 1.292 206.27626101 1.232
                 206.28130550 1.331 206.28351536 1.298 206.27961793 1.277 206.27932364 1.218
                 206.28670840 1.311 206.28632436 1.276 206.28440039 1.264 206.28546147 1.198
                 206.29006621 1.297 206.29227611 1.275 206.28881839 1.240 206.28853568 1.177
                 206.29548070 1.315 206.29508506 1.268 206.29317275 1.250 206.29423383 1.159
                 206.29925513 1.298 206.30147669 1.280 206.29759069 1.224 206.29730794 1.167
                 206.30502839 1.313 206.30464427 1.268 206.30236159 1.232 206.30342279 1.194
                 206.30893002 1.310 206.31115162 1.287 206.30713838 1.240 206.30685558 1.189
                 206.31492330 1.322 206.31453913 1.292 206.31203663 1.250 206.31309772 1.198
                 206.31863971 1.333 206.32086136 1.304 206.31703323 1.264 206.31675045 1.197
                 206.32463304 1.349 206.32423720 1.325 206.32175793 1.287 206.32281902 1.212
                 206.32797906 1.374 206.33021230 1.352 206.32673140 1.295 206.32644852 1.248
                                                       206.33109725 1.324 206.33215840 1.280
--------------------------------------------------------------------------------------
J0121 2020-09-16 109.18889038 0.180 109.19001316 0.213 109.19086388 0.231 109.19177254 0.238
                 109.19372863 0.185 109.19453888 0.226 109.19519284 0.235 109.19593936 0.240
                 109.19691169 0.193 109.19772188 0.236 109.19872311 0.239 109.19945813 0.249
                 109.20037252 0.185 109.20118270 0.222 109.20236914 0.257 109.20310410 0.271
                 109.20390279 0.214 109.20472460 0.249 109.20577209 0.258 109.20651862 0.276
                 109.20746775 0.210 109.20827800 0.246 109.20942968 0.273 109.21016471 0.290
                 109.21110222 0.227 109.21192403 0.267 109.21307572 0.292 109.21382224 0.285
                 109.21509547 0.241 109.21591728 0.285 109.21711528 0.298 109.21785030 0.307
                 109.21877619 0.271 109.21958650 0.315 109.22105070 0.319 109.22179723 0.324
                 109.22258435 0.292 109.22339454 0.325 109.22441890 0.335 109.22515393 0.360
                 109.22595249 0.322 109.22676280 0.354 109.22779867 0.372 109.22854531 0.380
                 109.22948282 0.345 109.23030458 0.382 109.23135213 0.402 109.23209871 0.434
                 109.23288577 0.392 109.23369602 0.420 109.23436160 0.435 109.23510813 0.449
                 109.23590676 0.422 109.23670544 0.457 109.23737096 0.462 109.23811749 0.491
                 109.23891737 0.451 109.23972643 0.488 109.24039201 0.505 109.24113854 0.520
                 109.24211086 0.486 109.24292105 0.534 109.24358657 0.533 109.24434472 0.564
                 109.24530542 0.530 109.24611567 0.582 109.24678125 0.589 109.24752778 0.593
                 109.24831484 0.591 109.24912509 0.631 109.24977904 0.629 109.25052563 0.663
                 109.25132432 0.633 109.25213451 0.652 109.25280003 0.670 109.25354662 0.686
                 109.25434524 0.669 109.25515549 0.694 109.25658495 0.708 109.25733147 0.716
                 109.25813016 0.702 109.25894041 0.728 109.26046249 0.721 109.26119752 0.742
                 109.26500556 0.707 109.26281795 0.721 109.26347191 0.728 109.26421850 0.730
                 109.26802654 0.696 109.26582737 0.727 109.26648127 0.719 109.26722792 0.711
                 109.27104759 0.687 109.26884836 0.706 109.26950231 0.706 109.27024890 0.768
                 109.27406851 0.654 109.27185778 0.718 109.27252330 0.716 109.27326989 0.752
                 109.27708949 0.608 109.27487876 0.668 109.27554428 0.685 109.27629081 0.710
                 109.28009897 0.563 109.27789974 0.636 109.27856532 0.638 109.27931185 0.630
                 109.28311990 0.500 109.28092079 0.591 109.28158631 0.580 109.28232133 0.509
                 109.28614088 0.445 109.28393015 0.515 109.28459573 0.503 109.28534225 0.477
                 109.28916192 0.440 109.28695119 0.469 109.28761671 0.468 109.28836324 0.467
                 109.29218291 0.399 109.28997217 0.427 109.29063769 0.455 109.29138422 0.435
                 109.29519232 0.359 109.29299315 0.401 109.29365874 0.412 109.29440526 0.394
                 109.29821331 0.331 109.29600257 0.374 109.29667972 0.366 109.29741462 0.374
                 109.30122273 0.308 109.29902356 0.358 109.29968914 0.360 109.30043567 0.346
                 109.30425533 0.287 109.30203298 0.331 109.30271012 0.331 109.30345665 0.329
                 109.30724157 0.273 109.30505396 0.329 109.30571954 0.322 109.30645450 0.318
                 109.31026261 0.258 109.30806338 0.293 109.30872890 0.293 109.30946392 0.296
                 109.31327197 0.237 109.31107280 0.297 109.31172681 0.306 109.31247334 0.291
                 109.31628139 0.239 109.31408228 0.289 109.31474780 0.286 109.31549432 0.300
                 109.31930237 0.214 109.31710320 0.267 109.31775722 0.269 109.31850374 0.270
                 109.32232341 0.196 109.32011268 0.254 109.32077820 0.257 109.32152473 0.271
                 109.32535602 0.205 109.32313366 0.237 109.32381075 0.257 109.32454571 0.258
                 109.32838851 0.192 109.32616621 0.234 109.32684335 0.239 109.32758988 0.217
                 109.33139792 0.178 109.32919881 0.231 109.32986434 0.241 109.33061086 0.276
                 109.33443053 0.182 109.33221974 0.241 109.33288532 0.248 109.33363185 0.303
                 109.33743995 0.173 109.33524072 0.225 109.33591787 0.215 109.33664127 0.242
                 109.34046093 0.178 109.33825020 0.205 109.33891572 0.227 109.33966225 0.235
                 109.34347035 0.170 109.34127112 0.205 109.34193676 0.225 109.34267167 0.234
                 109.34666497 0.181 109.34428060 0.194 109.34495769 0.224 109.34569265 0.251
                 109.34969752 0.185 109.34748679 0.203 109.34815231 0.216 109.34889883 0.237
                 109.35271850 0.189 109.35050777 0.228 109.35117335 0.227 109.35191988 0.236
                 109.35573955 0.193 109.35352881 0.219 109.35419433 0.231 109.35494086 0.252
                 109.35877203 0.211 109.35654973 0.227 109.35722688 0.235 109.35797347 0.256
                 109.36178151 0.202 109.35958234 0.240 109.36024786 0.258 109.36099439 0.280
                 109.36480255 0.226 109.36260332 0.248 109.36325728 0.261 109.36400387 0.275
                 109.36876105 0.234 109.36561274 0.273 109.36690325 0.275 109.36798549 0.285
                 109.37177047 0.254 109.36958286 0.271 109.37023676 0.279 109.37098340 0.316
                 109.37479145 0.267 109.37259222 0.284 109.37325780 0.301 109.37399276 0.304
                 109.37781243 0.283 109.37560170 0.291 109.37627878 0.306 109.37701381 0.310
                 109.38083348 0.292 109.37862262 0.317 109.37929977 0.324 109.38003479 0.332
                 109.38510449 0.325 109.38164366 0.341 109.38283010 0.345 109.38430581 0.363
                 109.38839174 0.359 109.38591474 0.353 109.38685803 0.365 109.38759306 0.382
                 109.39174838 0.384 109.38920193 0.388 109.39021467 0.398 109.39094969 0.420
                 109.39523233 0.436 109.39257013 0.413 109.39369874 0.446 109.39443371 0.463
                 109.39865847 0.480 109.39605421 0.465 109.39712482 0.491 109.39785985 0.500
                 109.40167939 0.524 109.40248970 0.573 109.40013424 0.543 109.40088083 0.557
                 109.40504765 0.594 109.40586952 0.635 109.40351406 0.586 109.40424909 0.613
                 109.40860236 0.659 109.40941136 0.687 109.40705590 0.645 109.40779086 0.650
                 109.41189993 0.690 109.41271012 0.711 109.41036628 0.684 109.41110124 0.695
                 109.41617094 0.768 109.41699276 0.766 109.41391968 0.750 109.41538388 0.742
                 109.41957389 0.781 109.42039571 0.805 109.41805187 0.782 109.41878683 0.780
                 109.42260650 0.756 109.42341669 0.792 109.42106123 0.794 109.42180787 0.813
                 109.42562742 0.779 109.42643773 0.784 109.42408227 0.790 109.42482886 0.779
                 109.42866003 0.768 109.42947022 0.773 109.42710325 0.770 109.42784978 0.795
                 109.43168107 0.763 109.43249126 0.757 109.43012423 0.783 109.43087076 0.772
                 109.43470205 0.722 109.43551224 0.727 109.43315678 0.757 109.43390337 0.718
                 109.43772304 0.690 109.43853322 0.681 109.43617776 0.713 109.43692441 0.713
                 109.44074396 0.623 109.44155427 0.625 109.43918718 0.687 109.43993377 0.665
                 109.44376646 0.565 109.44458675 0.578 109.44223141 0.610 109.44296632 0.603
                 109.44678598 0.514 109.44759623 0.543 109.44524077 0.576 109.44598730 0.554
                 109.44980697 0.472 109.45061727 0.481 109.44826181 0.524 109.44900834 0.510
                 109.45282801 0.430 109.45363820 0.437 109.45128279 0.483 109.45204095 0.474
                 109.45586049 0.393 109.45667236 0.432 109.45431534 0.461 109.45506193 0.434
                                                       109.45733632 0.393 109.45808291 0.404
--------------------------------------------------------------------------------------  
J0121 2020-09-17 110.11540897 0.325 110.11592983 0.347 110.11676898 0.368 110.12093008 0.316
                 110.11870779 0.298 110.11952954 0.298 110.12018355 0.317 110.12395112 0.319
                 110.12172871 0.276 110.12255058 0.288 110.12320453 0.295 110.12862723 0.280
                 110.12474975 0.250 110.12555993 0.272 110.12712833 0.277 110.13331502 0.268
                 110.12942591 0.220 110.13023616 0.277 110.13179294 0.290 110.13632438 0.242
                 110.13410208 0.217 110.13492389 0.247 110.13557785 0.255 110.13934542 0.214
                 110.13712306 0.218 110.13793331 0.235 110.13859883 0.264 110.14236640 0.250
                 110.14014404 0.194 110.14096585 0.214 110.14161981 0.259 110.14537581 0.228
                 110.14316508 0.181 110.14397527 0.217 110.14464085 0.225 110.14839679 0.225
                 110.14618600 0.189 110.14699625 0.226 110.14765020 0.208 110.15141777 0.212
                 110.14919548 0.164 110.15001723 0.211 110.15067124 0.232 110.15443881 0.226
                 110.15220483 0.163 110.15302670 0.213 110.15369222 0.184 110.16111738 0.246
                 110.15523743 0.163 110.15604762 0.210 110.15671320 0.198 110.16462446 0.253
                 110.15825841 0.178 110.15906866 0.205 110.16039398 0.227 110.16823579 0.243
                 110.16191600 0.176 110.16272625 0.210 110.16388950 0.227 110.17125677 0.261
                 110.16542314 0.197 110.16624496 0.232 110.16750077 0.248 110.17501856 0.274
                 110.16904604 0.198 110.16985623 0.226 110.17052181 0.253 110.17802797 0.262
                 110.17205540 0.202 110.17286571 0.242 110.17428354 0.276 110.18104895 0.292
                 110.17580562 0.217 110.17662743 0.256 110.17728145 0.287 110.18442877 0.307
                 110.17882660 0.221 110.17964841 0.280 110.18030237 0.270 110.18849152 0.339
                 110.18184764 0.254 110.18265783 0.291 110.18370531 0.302 110.19290142 0.349
                 110.18521583 0.255 110.18603765 0.293 110.18710826 0.305 110.19592245 0.389
                 110.18927858 0.272 110.19010033 0.319 110.19172661 0.337 110.19892025 0.393
                 110.19370010 0.318 110.19451029 0.347 110.19517581 0.369 110.20194123 0.431
                 110.19672102 0.334 110.19753127 0.379 110.19818522 0.394 110.20496221 0.447
                 110.19971887 0.371 110.20054068 0.406 110.20120620 0.420 110.20798325 0.499
                 110.20273991 0.396 110.20355010 0.424 110.20421568 0.452 110.21100422 0.550
                 110.20576089 0.437 110.20657108 0.466 110.20723660 0.480 110.21402520 0.583
                 110.20878187 0.456 110.20959206 0.511 110.21025764 0.529 110.21704624 0.610
                 110.21180291 0.511 110.21261310 0.542 110.21327862 0.570 110.22006716 0.664
                 110.21482389 0.555 110.21563408 0.597 110.21629960 0.605 110.22308814 0.700
                 110.21784481 0.597 110.21866668 0.636 110.21932064 0.646 110.22610912 0.728
                 110.22086579 0.636 110.22167609 0.683 110.22234162 0.691 110.22913016 0.718
                 110.22388683 0.684 110.22469707 0.695 110.22536260 0.692 110.23215114 0.745
                 110.22690781 0.698 110.22771805 0.721 110.22838363 0.717 110.23516056 0.720
                 110.22991722 0.709 110.23073897 0.728 110.23140455 0.725 110.23819316 0.703
                 110.23293820 0.716 110.23376001 0.721 110.23442553 0.735 110.24233685 0.665
                 110.23597080 0.684 110.23678099 0.708 110.23744651 0.705 110.24567035 0.590
                 110.23899178 0.687 110.23980197 0.694 110.24131243 0.660 110.24870295 0.575
                 110.24344800 0.616 110.24426981 0.626 110.24493533 0.634 110.25171231 0.528
                 110.24646898 0.574 110.24729079 0.591 110.24795631 0.672 110.25472173 0.484
                 110.24949001 0.540 110.25030020 0.543 110.25096578 0.540 110.25773120 0.457
                 110.25251099 0.476 110.25330968 0.504 110.25398670 0.499 110.26074062 0.451
                 110.25550879 0.443 110.25631903 0.463 110.25698461 0.462 110.26374997 0.398
                 110.25852977 0.411 110.26234943 0.424 110.26000559 0.434 110.26677101 0.376
                 110.26153924 0.388 110.26535884 0.383 110.26301501 0.395 110.26978037 0.332
                 110.26454866 0.360 110.26837982 0.357 110.26602436 0.380 110.27280141 0.392
                 110.26756964 0.337 110.27138924 0.326 110.26903384 0.351 110.27581076 0.404
                 110.27057905 0.303 110.27441022 0.336 110.27205488 0.329 110.27883180 0.357
                 110.27358847 0.301 110.27741969 0.322 110.27507580 0.347 110.28184116 0.361
                 110.27662107 0.287 110.28044061 0.314 110.27808527 0.334 110.28486219 0.246
                 110.27963042 0.277 110.28345009 0.296 110.28109463 0.310 110.28787155 0.244
                 110.28263984 0.254 110.28647113 0.251 110.28411567 0.311 110.29088103 0.261
                 110.28564925 0.229 110.28948048 0.253 110.28713665 0.272 110.29389044 0.259
                 110.28867023 0.222 110.29248990 0.240 110.29013444 0.248 110.29691142 0.245
                 110.29166809 0.191 110.29549931 0.232 110.29315542 0.254 110.29993246 0.219
                 110.29468912 0.203 110.29852029 0.213 110.29616483 0.245 110.30295344 0.240
                 110.29771010 0.196 110.30154127 0.218 110.29918581 0.230 110.30596285 0.236
                 110.30073108 0.180 110.30455069 0.219 110.30220685 0.216 110.30896064 0.233
                 110.30375200 0.194 110.30756016 0.217 110.30521621 0.216 110.31199325 0.228
                 110.30674991 0.177 110.31058108 0.218 110.30822568 0.229 110.31501423 0.228
                 110.30975927 0.172 110.31360206 0.223 110.31124660 0.236 110.31802364 0.234
                 110.31278031 0.182 110.31661153 0.218 110.31426764 0.232 110.32104462 0.210
                 110.31580129 0.159 110.31964408 0.225 110.31728862 0.225 110.32406560 0.260
                 110.31882226 0.188 110.32265349 0.227 110.32030960 0.230 110.32708664 0.284
                 110.32184330 0.194 110.32567447 0.243 110.32331901 0.253 110.33680937 0.293
                 110.32486428 0.199 110.33539720 0.264 110.32633999 0.254 110.33983035 0.302
                 110.33760794 0.243 110.33841818 0.295 110.33606273 0.274 110.34283977 0.312
                 110.34062892 0.250 110.34143922 0.288 110.33908376 0.282 110.34586074 0.327
                 110.34363839 0.259 110.34446020 0.309 110.34210474 0.306 110.34888172 0.339
                 110.34665931 0.286 110.34746962 0.312 110.34512572 0.308 110.35190264 0.367
                 110.34968035 0.301 110.35049060 0.328 110.34814676 0.323 110.35492368 0.374
                 110.35270133 0.328 110.35351157 0.364 110.35115612 0.347 110.35794466 0.410
                 110.35572231 0.356 110.35653261 0.388 110.35418866 0.360 110.36097726 0.429
                 110.35874334 0.366 110.35956510 0.404 110.35720964 0.399 110.36398668 0.472
                 110.36176432 0.411 110.36258614 0.449 110.36023068 0.421 110.36700766 0.499
                 110.36478530 0.440 110.36559549 0.480 110.36325165 0.466 110.37002864 0.548
                 110.36780634 0.483 110.36861653 0.530 110.36626107 0.485 110.37304967 0.622
                 110.37082732 0.532 110.37163751 0.573 110.36928205 0.534 110.37608216 0.629
                 110.37384977 0.604 110.37467011 0.632 110.37230303 0.590 110.37910320 0.692
                 110.37688084 0.661 110.37769103 0.680 110.37533563 0.638 110.38213568 0.735
                 110.37990182 0.703 110.38072363 0.735 110.37835655 0.679 110.38515672 0.768
                 110.38293436 0.742 110.38374461 0.764 110.38138915 0.727 110.38817770 0.777
                 110.38595534 0.761 110.38676565 0.791 110.38442169 0.755 110.39119867 0.796
                 110.38897638 0.794 110.38978663 0.786 110.38743117 0.768 110.39421971 0.776
                 110.39199736 0.779 110.39280755 0.794 110.39045215 0.787 110.39722907 0.778
                 110.39501834 0.781 110.39582852 0.784 110.39347307 0.767 110.40025011 0.761
                 110.39802775 0.771 110.39883800 0.786 110.39950358 0.761 110.40327108 0.699
                 110.40104873 0.747 110.40185892 0.755 110.40252450 0.745 110.40630363 0.668
                 110.40407121 0.716 110.40489152 0.708 110.40555710 0.686 110.40932461 0.637
                 110.40710225 0.651 110.40791256 0.669 110.40857808 0.651 110.41235721 0.592
                 110.41012329 0.621 110.41094504 0.625 110.41161062 0.608 110.41537819 0.551
                 110.41314580 0.540 110.41396608 0.567 110.41463160 0.546 110.41839922 0.495
                 110.41617687 0.512 110.41698706 0.511 110.41765258 0.507 110.42143171 0.462
                 110.41919785 0.464 110.42001966 0.483 110.42068518 0.461 110.42446431 0.427
                 110.42224202 0.423 110.42305220 0.444 110.42371772 0.438 110.42749685 0.410
                 110.42526299 0.384 110.42608480 0.413 110.42675033 0.403 110.43051783 0.371
                 110.42829554 0.355 110.42910578 0.380 110.42978287 0.373 110.43353887 0.357
                 110.43131805 0.328 110.43212670 0.353 110.43279222 0.348 110.43657135 0.342
                 110.43433749 0.298 110.43514768 0.344 110.43581326 0.345 110.43958083 0.330
                 110.43735853 0.282 110.43818028 0.327 110.43884586 0.321 110.44260186 0.319
                 110.44037951 0.289 110.44118970 0.306 110.44186684 0.310 110.44562278 0.303
                 110.44340043 0.256 110.44421068 0.294 110.44487626 0.299 110.44864376 0.291
                 110.44640990 0.253 110.44723171 0.274 110.44789723 0.266 110.45166474 0.272
                 110.44943088 0.233 110.45025269 0.265 110.45091821 0.276 110.45469734 0.268
                 110.45246342 0.234 110.45327367 0.249 110.45395076 0.261 110.45772989 0.265
                 110.45549603 0.211 110.45630621 0.257 110.45697173 0.251 110.46076249 0.255
                 110.45853000 0.193 110.45933882 0.233 110.46000434 0.241 110.46378347 0.253
                                    110.46237136 0.227 110.46303688 0.235                   
--------------------------------------------------------------------------------------  
J0121 2020-09-19 112.22555024 0.206 112.22637205 0.246 112.22702601 0.251 112.22777259 0.262
                 112.22857127 0.185 112.22938146 0.249 112.23004698 0.251 112.23079356 0.262
                 112.23159224 0.194 112.23240243 0.241 112.23306795 0.240 112.23381459 0.251
                 112.23461322 0.188 112.23542340 0.222 112.23608898 0.226 112.23683556 0.241
                 112.23763413 0.204 112.23844443 0.220 112.23910995 0.227 112.23985648 0.260
                 112.24065516 0.178 112.24147691 0.210 112.24214255 0.226 112.24288907 0.251
                 112.24368775 0.180 112.24449794 0.228 112.24516346 0.209 112.24591004 0.241
                 112.24670872 0.171 112.24751891 0.229 112.24818443 0.231 112.24893107 0.240
                 112.26483461 0.202 112.26564486 0.245 112.26631037 0.257 112.26705690 0.258
                 112.26785558 0.210 112.26866577 0.252 112.26934291 0.256 112.27008949 0.279
                 112.27158267 0.236 112.27239286 0.275 112.27307000 0.286 112.27381652 0.305
                 112.27461515 0.247 112.27542545 0.275 112.27609097 0.287 112.27683750 0.306
                 112.28561094 0.282 112.28642113 0.326 112.28708671 0.333 112.28783329 0.347
                 112.28863197 0.312 112.28944216 0.349 112.29010768 0.354 112.29085426 0.361
                 112.29165294 0.347 112.29246313 0.367 112.29312865 0.379 112.29387529 0.422
                 112.29467385 0.362 112.29548410 0.399 112.29614968 0.411 112.29689626 0.416
                 112.29769482 0.383 112.29851663 0.425 112.29918227 0.442 112.29992880 0.441
                 112.30072742 0.430 112.30153760 0.469 112.30221475 0.470 112.30294977 0.504
                 112.30374845 0.466 112.30457020 0.519 112.30523578 0.525 112.30597074 0.528
                 112.30676942 0.513 112.30759123 0.558 112.30824513 0.562 112.30898015 0.587
                 112.30977883 0.591 112.31060058 0.610 112.31126616 0.613 112.31201274 0.641
                 112.31281130 0.644 112.31362161 0.662 112.31428713 0.656 112.31503365 0.670
                 112.31583233 0.682 112.31664258 0.730 112.31730810 0.724 112.31805462 0.733
                 112.31885330 0.733 112.31966355 0.743 112.32032913 0.746 112.32107565 0.777
                 112.32187427 0.771 112.32269608 0.803 112.32336160 0.783 112.32410825 0.765
                 112.32489531 0.771 112.32571706 0.775 112.32638263 0.787 112.32712922 0.783
                 112.32792778 0.759 112.32874965 0.795 112.32941523 0.780 112.33016175 0.778
                 112.33094881 0.806 112.33177056 0.786 112.33243614 0.788 112.33318272 0.776
                 112.33399291 0.751 112.33479159 0.769 112.33546873 0.763 112.33621526 0.764
                 112.33701388 0.767 112.33782419 0.757 112.33848970 0.769 112.33923623 0.734
                 112.34003491 0.721 112.34084516 0.713 112.34152224 0.698 112.34226882 0.670
                 112.34306750 0.655 112.34387769 0.674 112.34455483 0.659 112.34530136 0.651
                 112.34608848 0.635 112.34689866 0.618 112.34756418 0.612 112.34831082 0.611
                 112.34910939 0.582 112.34991963 0.571 112.35059677 0.556 112.35134330 0.540
                 112.35213036 0.503 112.35294066 0.542 112.35361780 0.507 112.35436433 0.512
                 112.35516295 0.469 112.35597314 0.478 112.35663872 0.467 112.35738530 0.481
                 112.35818398 0.423 112.35898260 0.443 112.35964818 0.447 112.36040627 0.452
                 112.36120495 0.399 112.36201514 0.422 112.36268066 0.409 112.36342730 0.421
                 112.36422592 0.357 112.36504773 0.375 112.36571325 0.370 112.36645978 0.385
                 112.36727008 0.356 112.36808027 0.348 112.36874579 0.348 112.36949237 0.371
                 112.37029105 0.330 112.37111286 0.349 112.37177838 0.358 112.37252490 0.376
                 112.37332359 0.291 112.37413383 0.328 112.37481091 0.329 112.37554588 0.337
                 112.37634456 0.296 112.37715474 0.298 112.37783189 0.311 112.37857847 0.314
                 112.37937709 0.272 112.38018734 0.293 112.38085286 0.301 112.38159950 0.306
                 112.38239806 0.260 112.38320831 0.283 112.38387389 0.286 112.38462041 0.276
                 112.38541903 0.251 112.38624084 0.269 112.38690636 0.268 112.38765300 0.251
                 112.38845163 0.229 112.38927344 0.279 112.38993895 0.253 112.39069710 0.247
                 112.39451676 0.204 112.39230597 0.275 112.39297149 0.268 112.39371807 0.271
                 112.39754929 0.198 112.39533856 0.229 112.39600408 0.257 112.39675061 0.254
                 112.40057026 0.179 112.39835954 0.214 112.39902505 0.238 112.39977158 0.235
                 112.40360285 0.194 112.40138051 0.220 112.40204608 0.228 112.40279261 0.236
                 112.40663539 0.170 112.40441304 0.218 112.40507856 0.219 112.40582520 0.247
                                    112.40744563 0.213 112.40811115 0.218 112.40885768 0.223
--------------------------------------------------------------------------------------                  
J0121 2020-09-21 114.10625343 0.739 114.11026978 0.717 114.10790283 0.738 114.10864935 0.725
                 114.10945959 0.705 114.11330236 0.667 114.11093535 0.726 114.11169350 0.679
                 114.11249218 0.709 114.11632333 0.633 114.11396794 0.688 114.11472603 0.670
                 114.11551308 0.656 114.11935585 0.604 114.11700047 0.644 114.11774705 0.622
                 114.11853410 0.620 114.12237688 0.571 114.12002143 0.597 114.12076795 0.577
                 114.12156663 0.572 114.12540940 0.533 114.12304239 0.558 114.12378898 0.557
                 114.12458760 0.509 114.12859244 0.494 114.12608648 0.536 114.12683307 0.506
                 114.12777063 0.478 114.13162497 0.436 114.12925796 0.478 114.13000454 0.465
                 114.13080316 0.432 114.13464593 0.418 114.13229054 0.470 114.13303707 0.434
                 114.13383569 0.414 114.13767846 0.403 114.13532307 0.414 114.13606965 0.419
                 114.13686827 0.383 114.14069948 0.367 114.13834403 0.391 114.13909062 0.377
                 114.13988924 0.360 114.14390564 0.347 114.14137662 0.378 114.14211158 0.377
                 114.14308383 0.322 114.14693817 0.324 114.14458278 0.348 114.14531774 0.333
                 114.14611636 0.292 114.14995913 0.306 114.14760369 0.330 114.14833871 0.327
                 114.14913739 0.277 114.15313061 0.302 114.15062471 0.320 114.15137123 0.339
                 114.15230880 0.266 114.15631364 0.292 114.15380775 0.301 114.15455427 0.322
                 114.15549183 0.250 114.15947349 0.276 114.15697916 0.292 114.15772574 0.278
                 114.15865168 0.248 114.16265647 0.261 114.16015057 0.271 114.16089715 0.280
                 114.16184628 0.234 114.16567749 0.249 114.16333361 0.259 114.16406862 0.285
                 114.16486725 0.229 114.16871002 0.246 114.16634300 0.265 114.16708959 0.267
                 114.16788821 0.202 114.17189299 0.238 114.16937553 0.253 114.17012211 0.253
                 114.17107124 0.208 114.17507603 0.230 114.17255857 0.245 114.17330515 0.243
                 114.17425428 0.205 114.17810861 0.222 114.17575317 0.244 114.17649969 0.243
                 114.17729952 0.197 114.18115276 0.216 114.17878569 0.236 114.17953228 0.233
                 114.18033096 0.192 114.18417373 0.207 114.18181828 0.232 114.18256480 0.242
                 114.18336348 0.190 114.18719469 0.226 114.18485081 0.224 114.18558577 0.244
                 114.18638560 0.189 114.19021571 0.235 114.18786027 0.230 114.18860679 0.229
                 114.18940541 0.190 114.19323662 0.228 114.19088123 0.230 114.19162775 0.248
                 114.19242643 0.196 114.19625758 0.238 114.19390213 0.245 114.19464872 0.233
                 114.19544740 0.193 114.19927854 0.229 114.19692310 0.244 114.19766974 0.242
                 114.19845794 0.199 114.20231113 0.256 114.19994412 0.247 114.20069070 0.255
                 114.20150204 0.225 114.20534366 0.264 114.20297670 0.260 114.20372323 0.266
                 114.20452185 0.226 114.20836462 0.277 114.20600917 0.255 114.20675581 0.274
                 114.20755443 0.227 114.21139720 0.289 114.20904176 0.275 114.20977678 0.321
                 114.21057534 0.245 114.21441811 0.301 114.21206278 0.295 114.21280930 0.309
                 114.21360792 0.271 114.21745069 0.308 114.21509525 0.308 114.21584189 0.313
                 114.21662895 0.273 114.22047172 0.325 114.21811627 0.314 114.21886285 0.312
                 114.21966141 0.293 114.22351581 0.337 114.22114886 0.330 114.22190694 0.342
                 114.22270562 0.305 114.22654839 0.349 114.22419295 0.344 114.22493947 0.358
                 114.22573815 0.316 114.22959248 0.373 114.22722547 0.358 114.22797206 0.383
                 114.22877074 0.349 114.23261351 0.413 114.23026957 0.384 114.23101615 0.381
                 114.23180320 0.366 114.23564597 0.441 114.23329053 0.429 114.23403717 0.427
                 114.23482423 0.410 114.23867856 0.478 114.23632311 0.454 114.23706964 0.461
                 114.23786947 0.430 114.24185003 0.533 114.23934414 0.481 114.24010222 0.510
                 114.24103973 0.487 114.24487100 0.580 114.24252705 0.534 114.24326207 0.550
                 114.24404913 0.537 114.24789190 0.629 114.24553651 0.594 114.24627153 0.599
                 114.24707009 0.593 114.25108656 0.698 114.25175207 0.681 114.24930406 0.641
                 114.25026475 0.648 114.25424635 0.710 114.25492349 0.728 114.25249860 0.710
                 114.25343616 0.702 114.25740625 0.758 114.25807183 0.765 114.25565850 0.741
                 114.25659601 0.733 114.26056610 0.784 114.26124324 0.789 114.25881835 0.772
                 114.25975592 0.785 114.26376076 0.802 114.26442628 0.791 114.26198982 0.771
                 114.26293895 0.780 114.26693217 0.838 114.26760931 0.814 114.26517280 0.816
                 114.26612193 0.795 114.26995313 0.833 114.27063027 0.828 114.26835584 0.846
                 114.26914289 0.829 114.27297416 0.818 114.27363967 0.803 114.27136523 0.811
                 114.27216385 0.793 114.27614557 0.782 114.27681109 0.777 114.27437469 0.787
                 114.27533533 0.774 114.27915497 0.734 114.27983211 0.699 114.27754610 0.742
                 114.27834478 0.724 114.28217593 0.663 114.28284145 0.643 114.28056707 0.666
                 114.28136575 0.665 114.28518533 0.611 114.28586247 0.598 114.28357647 0.611
                 114.28437515 0.592 114.28821792 0.565 114.28888343 0.541 114.28659743 0.585
                 114.28738448 0.544 114.29181755 0.508 114.29248306 0.489 114.29022031 0.543
                 114.29100736 0.485 114.29532467 0.467 114.29600181 0.456 114.29371586 0.486
                 114.29451442 0.445 114.29834569 0.430 114.29901121 0.414 114.29672520 0.430
                 114.29752388 0.404 114.30164442 0.402 114.30232156 0.402 114.29974623 0.444
                 114.30083424 0.363 114.30466538 0.372 114.30533096 0.363 114.30305658 0.394
                 114.30384364 0.343 114.30832301 0.350 114.30898853 0.349 114.30671409 0.363
                 114.30750121 0.321 114.31181851 0.338 114.31248409 0.339 114.31020959 0.355
                 114.31099676 0.315 114.31551077 0.312 114.31618791 0.317 114.31390191 0.345
                 114.31468897 0.284 114.31852023 0.288 114.31918575 0.292 114.31692293 0.327
                 114.31770999 0.267 114.32152963 0.283 114.32257711 0.292 114.31992077 0.318
                 114.32071933 0.262 114.32493256 0.279 114.32559807 0.273 114.32332363 0.297
                 114.32411075 0.227 114.32794195 0.255 114.32860747 0.259 114.32632147 0.278
                 114.32713165 0.225 114.33095129 0.254 114.33161687 0.241 114.32933087 0.276
                 114.33014111 0.210 114.33495614 0.240 114.33562165 0.246 114.33272223 0.275
                 114.33414595 0.199 114.33796554 0.224 114.33863105 0.242 114.33636829 0.280
                 114.33716691 0.209 114.34097499 0.227 114.34165201 0.226 114.33936607 0.239
                 114.34016469 0.180 114.34399590 0.219 114.34466147 0.225 114.34238703 0.244
                 114.34318571 0.189 114.34701686 0.211 114.34768237 0.227 114.34540799 0.268
                 114.34620667 0.176 114.35003782 0.214 114.35069183 0.221 114.34842902 0.211
                 114.34922764 0.183 114.35305884 0.213 114.35372436 0.225 114.35143836 0.265
                 114.35223704 0.179 114.35607981 0.215 114.35734724 0.226 114.35447094 0.256
                 114.35525800 0.180 114.36006152 0.242 114.36072704 0.220 114.35830215 0.249
                 114.35923971 0.195 114.36307086 0.227 114.36374800 0.236 114.36146205 0.260
                 114.36226061 0.180 114.36610338 0.231 114.36676890 0.243 114.36448296 0.255
                 114.36529320 0.200 114.36912435 0.247 114.36978992 0.261 114.36750392 0.263
                 114.36830260 0.206 114.37213381 0.248 114.37281089 0.265 114.37052488 0.273
                 114.37132356 0.210 114.37515471 0.255 114.37582028 0.276 114.37353428 0.284
                 114.37433296 0.207 114.37892809 0.279 114.37959367 0.286 114.37731917 0.298
                 114.37810623 0.248 114.38196062 0.295 114.38262614 0.299 114.38034019 0.312
                 114.38113881 0.258 114.38498158 0.304 114.38564716 0.318 114.38337278 0.336
                 114.38417140 0.276 114.38831507 0.323 114.38898064 0.341 114.38671777 0.357
                 114.38750488 0.287 114.39148654 0.340 114.39216368 0.357 114.38972722 0.374
                 114.39066473 0.324 114.39451912 0.383 114.39518601 0.392 114.39291020 0.356
                 114.39370882 0.327 114.39752846 0.399 114.39819404 0.405 114.39591966 0.400
                 114.39671822 0.369 114.40103564 0.436 114.40170116 0.463 114.39942672 0.436
                 114.40022534 0.396 114.40405654 0.486 114.40472206 0.490 114.40244768 0.462
                 114.40324636 0.434 114.40708913 0.521 114.40774302 0.545 114.40546864 0.510
                 114.40626732 0.483 114.41009847 0.559 114.41076404 0.573 114.40847804 0.551
                 114.40927672 0.508 114.41311949 0.605 114.41377338 0.613 114.41151063 0.607
                 114.41229768 0.565 114.41612883 0.651 114.41728056 0.666 114.41452002 0.627
                 114.41531864 0.625 114.42017998 0.692 114.42134322 0.712 114.41830492 0.677
                 114.41935824 0.665 114.42401119 0.720 114.42530169 0.720 114.42241383 0.719
                 114.42320101 0.702 114.42816642 0.719 114.42882043 0.721 114.42640717 0.734
                 114.42734467 0.707 114.43118744 0.722 114.43185296 0.715 114.42956696 0.707
                 114.43037841 0.713 114.43418528 0.729 114.43485079 0.705 114.43258798 0.724
                 114.43337503 0.704 114.43801642 0.660 114.43868200 0.657 114.43640762 0.681
                 114.43719468 0.671 114.44158142 0.631 114.44225856 0.617 114.43997262 0.658
                 114.44077118 0.621 114.44460244 0.567 114.44526796 0.580 114.44299352 0.624
                 114.44379214 0.587 114.44814419 0.531 114.44882133 0.524 114.44653539 0.541
                 114.44733401 0.531 114.45161662 0.495 114.45228214 0.478 114.45001932 0.516
                 114.45080638 0.494 114.45507743 0.443 114.45574294 0.442 114.45332968 0.474
                 114.45426718 0.449 114.45852661 0.416 114.45919219 0.413 114.45679048 0.440
                 114.45770486 0.423 114.46191803 0.391 114.46258361 0.378 114.46030911 0.408
                                                                          114.46331851 0.369
---------------------------------------------------------------------------------------                    
end

==> Table6.dat <==
Title: A photometric study of two contact binaries: CRTS J025408.1+265957 and CRTS J012111.1+272933
Authors: S. Ma, J.-Z. Liu, Y. Zhang, Q.-S. Hu, G.-L. Lv
Table: Eclipsing Times of J0254 and J0121
================================================================================
--------------------------------------------------------------------------------
   Bytes Format Units   Label            Explanations
---------------------------------------------------------------------------------------
   1-  5 A5     ---     Star             Binary designation
   7- 17 F11.5  d       HJD(2400000+)    Heliocentric Julian Date of eclipsing times             
  19- 25 F7.5   d       Error            Differential of eclipsing times                              
  27- 34 F8.1   ---     Epoch            Epoch             
  36- 44 F8.5   d       (O-C)1           The O-C value                              
  46- 52 F8.5   d       (O-C)2           The O-C value of has been removed from the linear trend relationship             
  54- 61 F8.5   d       Residual         Residual of O-C fit                              
  63- 65 I3     ---     Reference        Reference code(s)             
--------------------------------------------------------------------------------------
J0254 53242.65066 0.00044 -18973.5 -0.00503  0.00067 -0.00287 (1)
      53246.70321 0.00083 -18960.5 -0.00700 -0.00130 -0.00483 (1)
      53993.67529 0.00136 -16565.5 -0.00141  0.00351  0.00210 (1) 
      53994.60800 0.00134 -16562.5 -0.00436  0.00056 -0.00085 (1)
      53995.70804 0.00187 -16559.0  0.00408  0.00900  0.00759 (1) 
      53997.57440 0.00082 -16553.0 -0.00087  0.00404  0.00264 (1) 
      54003.65070 0.00105 -16533.5 -0.00635 -0.00144 -0.00283 (1)
      54004.59389 0.00195 -16530.5  0.00119  0.00609  0.00471 (1) 
      54005.68531 0.00120 -16527.0  0.00101  0.00591  0.00453 (1) 
      54006.62097 0.00229 -16524.0  0.00101  0.00591  0.00453 (1) 
      54007.71076 0.00318 -16520.5 -0.00080  0.00410  0.00273 (1) 
      54022.52667 0.00261 -16473.0  0.00053  0.00542  0.00408 (1) 
      54022.68280 0.00186 -16472.5  0.00072  0.00561  0.00427 (1) 
      54023.61460 0.00093 -16469.5 -0.00314  0.00175  0.00041 (1) 
      54031.57623 0.00159 -16444.0  0.00541  0.01028  0.00897 (1) 
      54032.50080 0.00081 -16441.0 -0.00568 -0.00080 -0.00212 (1)
      54050.43169 0.00071 -16383.5 -0.00823 -0.00337 -0.00464 (1)
      54050.59113 0.00193 -16383.0 -0.00473  0.00013 -0.00114 (1)
      54056.52437 0.00343 -16364.0  0.00268  0.00753  0.00628 (1) 
      54057.46213 0.00322 -16361.0  0.00478  0.00964  0.00838 (1) 
      54057.60868 0.00108 -16360.5 -0.00461  0.00024 -0.00101 (1)
      54066.49813 0.00150 -16332.0 -0.00390  0.00094 -0.00029 (1)
      54067.58973 0.00036 -16328.5 -0.00390  0.00094 -0.00029 (1)
      54068.53652 0.00619 -16325.5  0.00723  0.01207  0.01084 (1) 
      54083.34340 0.00198 -16278.0 -0.00047  0.00436  0.00317 (1) 
      54083.49488 0.00145 -16277.5 -0.00493 -0.00011 -0.00130 (1)
      54084.43604 0.00120 -16274.5  0.00057  0.00540  0.00421 (1) 
      54085.36860 0.00117 -16271.5 -0.00253  0.00230  0.00111 (1) 
      54085.52754 0.00045 -16271.0  0.00047  0.00529  0.00411 (1) 
      54086.46565 0.00470 -16268.0  0.00292  0.00775  0.00656 (1) 
      54092.39307 0.00287 -16249.0  0.00451  0.00933  0.00816 (1) 
      54093.47536 0.00235 -16245.5 -0.00480  0.00002 -0.00115 (1)
      54094.42080 0.00190 -16242.5  0.00499  0.00980  0.00864 (1) 
      54115.46384 0.00186 -16175.0 -0.00427  0.00053 -0.00059 (1)
      54116.40165 0.00198 -16172.0 -0.00211  0.00268  0.00157 (1) 
      54118.42903 0.00197 -16165.5 -0.00199  0.00280  0.00169 (1) 
      55419.92327 0.00200 -11992.5 -0.00719 -0.00376 -0.00248 (2)
      56884.07653 0.00200  -7298.0 -0.00182  0.00008  0.00232 (3) 
      58791.72777 0.00009  -1181.5 -0.00007 -0.00017  0.00054 (4) 
      58791.88298 0.00009  -1181.0 -0.00081 -0.00091 -0.00020 (4)
      58796.71728 0.00007  -1165.5 -0.00074 -0.00083 -0.00013 (4)
      58796.87343 0.00013  -1165.0 -0.00053 -0.00063  0.00007 (4) 
      58804.82663 0.00015  -1139.5 -0.00042 -0.00053  0.00016 (4) 
      58804.98212 0.00014  -1139.0 -0.00087 -0.00098 -0.00029 (4)
      58809.97231 0.00013  -1123.0 -0.00086 -0.00097 -0.00029 (4)
      58810.12851 0.00017  -1122.5 -0.00060 -0.00072 -0.00004 (4)
      59160.06495 0.00025     -0.5 -0.00003 -0.00051 -0.00045 (5)
      59160.22092 0.00038     -0.0  0.00000 -0.00048 -0.00043 (5)
      59160.37695 0.00029      0.5  0.00009 -0.00039 -0.00034 (5)
      59206.06544 0.00011    147.0 -0.00269 -0.00322 -0.00326 (5)
      59206.22101 0.00010    147.5 -0.00307 -0.00359 -0.00363 (5)
      59447.78172 0.00017    922.0  0.00209  0.00132  0.00077 (4) 
      59447.93640 0.00025    922.5  0.00083  0.00005 -0.00049 (4)
      59452.92729 0.00021    938.5  0.00155  0.00077  0.00021 (4) 
      59453.08397 0.00071    939.0  0.00229  0.00150  0.00095 (4) 
      59462.28345 0.00015    968.5  0.00113  0.00033 -0.00024 (4)
      59462.44019 0.00010    969.0  0.00193  0.00113  0.00056 (4) 
      59467.43067 0.00016    985.0  0.00223  0.00143  0.00085 (4) 
      59467.58556 0.00057    985.5  0.00119  0.00039 -0.00020 (4)
      59471.32810 0.00049    997.5  0.00110  0.00029 -0.00030 (4)
      59471.48491 0.00015    998.0  0.00196  0.00116  0.00057 (4) 
      59474.44700 0.00058   1007.5  0.00113  0.00033 -0.00027 (4)
      59474.60403 0.00013   1008.0  0.00222  0.00141  0.00082 (4) 
      59479.43711 0.00023   1023.5  0.00107  0.00026 -0.00035 (4)
      59479.59323 0.00033   1024.0  0.00125  0.00044 -0.00017 (4)
      59488.48174 0.00065   1052.5  0.00101  0.00019 -0.00044 (4)
      59488.63811 0.00037   1053.0  0.00145  0.00062 -0.00001 (4)
      59493.62820 0.00058   1069.0  0.00136  0.00053 -0.00011 (4)
      59493.78377 0.00051   1069.5  0.00099  0.00016 -0.00048 (4)
      59497.68292 0.00013   1082.0  0.00156  0.00073  0.00008 (4) 
      59497.83815 0.00026   1082.5  0.00085  0.00002 -0.00063 (4)
      59503.45264 0.00020   1100.5  0.00139  0.00056 -0.00011 (4)
      59503.60825 0.00038   1101.0  0.00106  0.00022 -0.00044 (4)
      59507.97307 0.00278   1115.0 -0.00051 -0.00135 -0.00203 (4)
      59508.13084 0.00073   1115.5  0.00131  0.00047 -0.00020 (4)
      59513.43250 0.00012   1132.5  0.00092  0.00007 -0.00062 (4)
      59513.58870 0.00027   1133.0  0.00117  0.00032 -0.00036 (4)
      59518.26716 0.00048   1148.0  0.00134  0.00049 -0.00021 (4)
      59518.42329 0.00016   1148.5  0.00153  0.00068 -0.00002 (4)
      59524.19330 0.00060   1167.0  0.00166  0.00080  0.00009 (4) 
      59524.34888 0.00014   1167.5  0.00129  0.00043 -0.00028 (4) 
--------------------------------------------------------------------------------------
J0121 53201.69290 0.00059 -18300.0  0.01810 -0.00347 -0.00559 (1) 
      53218.64860 0.00066 -18247.5  0.02580  0.00430  0.00247 (1) 
      53228.66040 0.00201 -18216.5  0.03021  0.00875  0.00710 (1) 
      53229.62640 0.00080 -18213.5  0.02776  0.00629  0.00466 (1) 
      53231.71640 0.00064 -18207.0  0.01943 -0.00202 -0.00362 (1) 
      53232.68580 0.00036 -18204.0  0.02038 -0.00108 -0.00266 (1) 
      53237.68940 0.00028 -18188.5  0.02028 -0.00115 -0.00264 (1) 
      53238.66450 0.00070 -18185.5  0.02692  0.00550  0.00402 (1) 
      53239.63260 0.00186 -18182.5  0.02657  0.00514  0.00368 (1) 
      53240.59360 0.00589 -18179.5  0.01911 -0.00231 -0.00375 (1) 
      53242.70270 0.00031 -18173.0  0.02989  0.00847  0.00707 (1) 
      53253.67280 0.00070 -18139.0  0.02414  0.00277  0.00155 (1) 
      53255.61490 0.00077 -18133.0  0.02933  0.00796  0.00678 (1) 
      53256.57490 0.00063 -18130.0  0.02087 -0.00049 -0.00166 (1) 
      53261.58190 0.00091 -18114.5  0.02418  0.00284  0.00175 (1) 
      53262.53810 0.00152 -18111.5  0.01192 -0.00942 -0.01048 (1) 
      53262.70900 0.00061 -18111.0  0.02141  0.00007 -0.00099 (1) 
      53263.67410 0.00108 -18108.0  0.01805 -0.00328 -0.00433 (1) 
      53265.62570 0.00140 -18102.0  0.03274  0.01141  0.01040 (1) 
      53270.61730 0.00023 -18086.5  0.02064 -0.00066 -0.00159 (1) 
      53271.58650 0.00014 -18083.5  0.02139  0.00009 -0.00083 (1) 
      53968.70490 0.00132 -15924.5  0.01216 -0.00641  0.00313 (1) 
      53975.64940 0.00067 -15902.5  0.01605 -0.00249  0.00714 (1) 
      53979.68440 0.00226 -15890.0  0.01581 -0.00271  0.00697 (1) 
      53980.66080 0.00058 -15887.0  0.02375  0.00524  0.01493 (1) 
      53993.55990 0.00199 -15847.5  0.01009 -0.00837  0.00148 (1) 
      53994.53110 0.00080 -15844.0  0.01284 -0.00563  0.00424 (1) 
      54004.53400 0.00135 -15813.5  0.00835 -0.01008 -0.00008 (1) 
      54020.52530 0.00372 -15763.5  0.02011  0.00174  0.01194 (1) 
      54021.48570 0.00147 -15761.0  0.01205 -0.00631  0.00390 (1) 
      54065.38650 0.00090 -15625.0  0.00947 -0.00872  0.00204 (1) 
      54069.41880 0.00100 -15612.5  0.00653 -0.01164 -0.00083 (1) 
      55059.13983 0.00200 -12546.5 -0.03549 -0.04977 -0.02706 (2) 
      57756.80687 0.00200  -4190.0 -0.00543 -0.00913  0.00731 (3) 
      58764.97174 0.00015  -1067.0 -0.00429 -0.00404  0.00005 (4) 
      58765.13297 0.00029  -1066.5 -0.00447 -0.00422 -0.00013 (4) 
      58769.65338 0.00022  -1052.5 -0.00352 -0.00325  0.00076 (4) 
      58769.81336 0.00013  -1052.0 -0.00495 -0.00468 -0.00067 (4) 
      58779.65927 0.00021  -1021.5 -0.00503 -0.00472 -0.00085 (4) 
      58779.82065 0.00015  -1021.0 -0.00506 -0.00475 -0.00088 (4) 
      58784.50028 0.00039  -1006.5 -0.00631 -0.00598 -0.00218 (4) 
      58784.66082 0.00031  -1006.0 -0.00717 -0.00684 -0.00305 (4) 
      59109.26358 0.00022     -0.5  0.00108  0.00268  0.00119 (5) 
      59109.42391 0.00012      0.0  0.00000  0.00160  0.00010 (5) 
      59110.23136 0.00013      2.5  0.00040  0.00201  0.00050 (5) 
      59110.39234 0.00009      3.0 -0.00003  0.00158  0.00006 (5) 
      59112.32905 0.00010      9.0 -0.00023  0.00138 -0.00017 (5) 
      59114.26634 0.00020     15.0  0.00015  0.00177  0.00018 (5) 
      59114.42809 0.00010     15.5  0.00049  0.00211  0.00052 (5) 
---------------------------------------------------------------------------------------                    
end
